Every non-signalling channel is common-cause realizable

In this work we show that the set of non-signalling resources of a locally-tomographic generalised probabilistic theory (GPT), such as quantum and classical theory, coincides with its set of GPT-common-cause realizable resources, where the common causes come from an associated GPT. From a causal perspective, this result provides a reason for, in the study of resource theories of common-cause processes, taking the non-signalling channels as the resources of the enveloping theory. This answers a critical open question in Ref.~\cite{schmid2020postquantum}. An immediate corollary of our result is that every non-signalling assemblage is realizable in a GPT, answering in the affirmative the question posed in Ref.~\cite{cavalcanti2022post}.

==> Diagrams/CausalProof0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.75) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=copoint] (2) at (0, 0.75) {$e'$};
		\node [style=label] (3) at (0.5, -0.25) {$A_i^{\Lambda}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/CausalProof10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=copoint] (41) at (0, 0.75) {$\tilde{u}'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/CausalProof7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=copoint] (41) at (0, 0.75) {$u$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/CausalProof8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=copoint] (41) at (0, 0.75) {$\tilde{u}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/CausalProof9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=copoint] (41) at (0, 0.75) {$u'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/TerminalityProof5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=upground] (41) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/TerminalityProofBel1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0, 0.5) {};
		\node [style=right label] (35) at (0, -0.5) {$A_i^{\Lambda}$};
		\node [style=none] (38) at (0, -0.5) {};
		\node [style=copoint] (41) at (0, 0.75) {$u$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [pWire] (31.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

